Star formation in extremely faint dwarf galaxies

We study the relationship between the gas column density (derived from GMRT 21 cm data) and the star formation rate surface density (derived from publicly available GALEX data) for a sample of 23 extremely faint dwarf irregular galaxies drawn from the Faint Irregular Galaxy GMRT Survey (FIGGS). Our sample galaxies have a median HI mass of 2.8e07 solar masses and a median blue magnitude -13.2. We find that gas column density averaged over the star forming region of the disk lies below most estimates of the "threshold density" for star formation, and that the average star formation rate surface density for most of the galaxies is also lower than would be expected from the "Kennicutt-Schmidt" law (Kennnicutt 1998}. We also use our data to look for small scale (400 pc and 200 pc) correlations. At 400 pc linear resolution, for 18 of our 23 galaxies, we find that star formation rate surface density can be parametrized as having a power law dependence on gas column density, which varies accross the sample and is in general steeper than "Kennicutt-Schmidt" law. The power law relation holds until one reaches the sensitivity limit of the GALEX data, i.e. we find no evidence for a "threshold density" below which star formation is completely cut off. For the 5 galaxies for which a power law does not provide a good parametrization, there are substantial offsets between the UV bright regions and the HI high column density maps. At 200 pc resolution, the offsets between the peaks in the HI and UV images are more pronounced, and a power law parametrization is possible for only 5 of 10 galaxies.

==> readme.txt <==
%auto-ignore

This file contain information regarding the paper "Star formation in extremely faint dwarf galaxies".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Ayesha Begum and Igor D. Karachentsev.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25697107

Comments: 14 pages (+6 pages as appendix), 5 tables, 8 figures (+2 figures in appendix).

The compressed file "sffiggsaX.tar.gz" contains the following files:

 readme.text            this file
 mn2e.cls               MNRAS document class file
 mn2e.bst               MNRAS Bibliography style file
 figgs_sfrv3.tex        TEX file of the paper
 fig1a.eps              part 1 of Figure 1 in the paper
 fig1b.eps              part 2 of Figure 1 in the paper
 fig2.eps               Figure 2 in the paper
 fig3.eps               Figure 3 in the paper
 figsp.eps              Figure 4 in the paper
 figtotpp.eps           Figure 5 in the paper
 fig5.eps               Figure 6 in the paper
 fig7.eps               Figure 7 in the paper
 fig8.eps               Figure 8 in the paper
 fig4a.eps              part 1 of Figure A1 in the paper
 fig4b.eps              part 2 of Figure A1 in the paper
 fig4c.eps              part 3 of Figure A1 in the paper
 fig4d.eps              part 4 of Figure A1 in the paper
 fig6a.eps              part 1 of Figure A2 in the paper
 fig6b.eps              part 2 of Figure A2 in the paper

